Constraint-based Diversification of JOP Gadgets

Modern software deployment process produces software that is uniform and hence vulnerable to large-scale code-reuse attacks, such as Jump-Oriented Programming (JOP) attacks. Compiler-based diversification improves the resilience of software systems by automatically generating different assembly code versions of a given program. Existing techniques are efficient but do not have a precise control over the quality of the generated variants. This paper introduces Diversity by Construction (DivCon), a constraint-based approach to software diversification. Unlike previous approaches, DivCon allows users to control and adjust the conflicting goals of diversity and code quality. A key enabler is the use of Large Neighborhood Search (LNS) to generate highly diverse code efficiently. For larger problems, we propose a combination of LNS with a structural decomposition of the problem. To further improve the diversification efficiency of DivCon against JOP attacks, we propose an application-specific distance measure tailored to the characteristics of JOP attacks. We evaluate DivCon with 20 functions from a popular benchmark suite for embedded systems. These experiments show that the combination of LNS and our application-specific distance measure generates binary programs that are highly resilient against JOP attacks. Our results confirm that there is a trade-off between the quality of each assembly code version and the diversity of the entire pool of versions. In particular, the experiments show that DivCon generates near-optimal binary programs that share a small number of gadgets. For constraint programming researchers and practitioners, this paper demonstrates that LNS is a valuable technique for finding diverse solutions. For security researchers and software engineers, DivCon extends the scope of compiler-based diversification to performance-critical and resource-constrained applications.

==> data/20_sel.csv <==
,id,app-id,app,module,function,hexagon-blocks,hexagon-ins,hexagon-ins-per-block,hexagon-max-ins-in-block,hexagon-copy-ins-percent,hexagon-call-ins-percent,hexagon-remat-ins-percent,hexagon-weighted-ins-per-bundle,hexagon-temps,hexagon-spilled-temps-percent,hexagon-temp-width-cv,hexagon-regclasses,arm-blocks,arm-ins,arm-ins-per-block,arm-max-ins-in-block,arm-copy-ins-percent,arm-call-ins-percent,arm-remat-ins-percent,arm-weighted-ins-per-bundle,arm-temps,arm-spilled-temps-percent,arm-temp-width-cv,arm-regclasses,mips-blocks,mips-ins,mips-ins-per-block,mips-max-ins-in-block,mips-copy-ins-percent,mips-call-ins-percent,mips-remat-ins-percent,mips-weighted-ins-per-bundle,mips-temps,mips-spilled-temps-percent,mips-temp-width-cv,mips-regclasses,ins-avg,ins-std,ins-per-block-mean,ins-per-block-std,spilled-temps-percent-mean,spilled-temps-percent-std,call-ins-percent-mean,call-ins-percent-std,min-ins,max-ins,max-ins-in-block
7171,gobmk.patterns.autohelperpat168,6,gobmk,patterns,autohelperpat168,5,49,9.8,17,0.3265306122,0.061224489800000004,0.0487804878,2.06746,117,0.0,0.0,2,5,55,11.0,22,0.3818181818,0.0545454545,0.0487804878,1.0,53,0.0,0.0,3,4,58,14.5,23,0.39655172409999995,0.0517241379,0.043478260899999996,1.0,60,0.0,0.0,1,54.0,3.7416573868,11.6176623048,1.9938795238,0.0,0.0,0.055823854000000006,0.0039836614000000005,49,58,23
1036,gcc.expr.convert_modes,4,gcc,expr,convert_modes,33,173,5.2424242424,11,0.1329479769,0.0404624277,0.0120481928,1.826808,266,0.0,0.0,2,34,182,5.3529411765,12,0.1538461538,0.0384615385,0.0119047619,1.0,133,0.0,0.0,3,35,235,6.7142857143,22,0.19148936170000003,0.029787234,0.0093457944,1.0,247,0.0,0.0,1,196.6666666667,27.353650985199998,5.7381593622,0.6693154991,0.0,0.0,0.0362266895,0.004633295900000001,173,235,22
961,epic.edges.repeat,2,epic,edges,repeat,7,74,10.5714285714,23,0.1756756757,0.027027027000000002,0.0136986301,1.780744,122,0.0338983051,0.0,2,13,85,6.5384615385,20,0.2235294118,0.0117647059,0.0,1.0,70,0.0192307692,0.0,4,13,79,6.076923076900001,19,0.1265822785,0.0126582278,0.014285714299999999,1.0,82,0.0,0.0,2,79.3333333333,4.4969125211000005,7.5147400242,2.0187570565,0.0176148823,0.013880658700000001,0.0171260201,0.006993641700000001,74,85,23
6182,gobmk.value_moves.remove_top_move,6,gobmk,value_moves,remove_top_move,15,187,12.4666666667,70,0.016042780700000002,0.0,0.0047169811,2.331401,143,0.06962025320000001,0.0,2,7,33,4.7142857143,12,0.1212121212,0.0,0.034482758599999996,1.0,20,0.0,0.0,3,7,34,4.8571428570999995,10,0.029411764700000002,0.0,0.03125,1.0,29,0.0,0.0,1,84.6666666667,72.361745572,6.6671853016,3.6213053387,0.0226881079,0.0328193021,0.0,0.0,33,187,70
9634,gcc.convert.convert_to_vector,4,gcc,convert,convert_to_vector,7,40,5.7142857143,9,0.2,0.075,0.0882352941,1.534545,87,0.0,0.0,2,7,42,6.0,10,0.1904761905,0.0714285714,0.027027027000000002,1.0,35,0.0,0.0,3,8,61,7.625,13,0.262295082,0.0491803279,0.0196078431,1.0,64,0.0,0.0,1,47.6666666667,9.4633797111,6.4009190483000005,0.8414991076999999,0.0,0.0,0.0651414253,0.0114231486,40,61,13
3950,h264ref.lencod.get_mem_mv,8,h264ref,lencod,get_mem_mv,37,309,8.3513513514,17,0.1747572816,0.0841423948,0.1455223881,1.482567,920,0.0,0.0,2,38,314,8.2631578947,15,0.2165605096,0.08917197449999999,0.0992647059,1.0,304,0.0,0.0,3,29,290,10.0,21,0.2275862069,0.062068965499999997,0.07377049179999999,1.0,307,0.015503876000000002,0.0,1,304.3333333333,10.3387082795,8.8403083835,0.7987796909,0.0051414786,0.0073085972,0.0783965788,0.0117714629,290,314,21
13,gcc.insn-emit.gen_divdf3,4,gcc,insn-emit,gen_divdf3,1,20,20.0,20,0.6,0.1,0.2857142857,3.0,43,0.0,0.0,1,1,20,20.0,20,0.6,0.1,0.3076923077,1.0,21,0.0,0.0,2,1,31,31.0,31,0.5483870968,0.064516129,0.1818181818,1.0,34,0.0,0.0,1,23.6666666667,5.1854497287,23.1655224719,5.1854497287,0.0,0.0,0.0880425312,0.016727257199999998,20,31,31
8032,gcc.final.final_start_function,4,gcc,final,final_start_function,11,86,7.8181818182,15,0.1395348837,0.10465116279999999,0.038961038999999996,1.630198,293,0.0,0.0,2,11,101,9.181818181799999,19,0.1188118812,0.0891089109,0.0322580645,1.0,90,0.0,0.0,4,11,126,11.4545454545,27,0.22222222219999999,0.0714285714,0.027522935800000002,1.0,127,0.0,0.0,1,104.3333333333,16.4991582277,9.379523652,1.4999234752000001,0.0,0.0,0.0883115283,0.013572425400000001,86,126,27
1707,mesa.api.glWindowPos3ivMESA,14,mesa,api,glWindowPos3ivMESA,5,53,10.6,29,0.3396226415,0.11320754720000001,0.11627906980000001,1.815372,172,0.0,0.0,2,5,47,9.4,21,0.2553191489,0.0638297872,0.055555555599999994,1.0,42,0.0,0.0,4,5,55,11.0,21,0.3090909091,0.0545454545,0.0487804878,1.0,58,0.0,0.0,2,51.6666666667,3.3993463424,10.3124721976,0.6798692685,0.0,0.0,0.0768896364,0.0257457723,47,55,29
4904,gcc.df.df_def_record_1,4,gcc,df,df_def_record_1,24,351,14.625,150,0.2478632479,0.0769230769,0.0032258065,1.659749,974,0.0,0.0,2,18,107,5.9444444444,13,0.17757009350000003,0.028037383199999998,0.0,0.99696,84,0.0,0.0,3,20,130,6.5,18,0.16923076920000002,0.0230769231,0.0089285714,1.0,132,0.0,0.0,1,196.0,110.0030302613,8.3362598886,3.9675952937,0.0,0.0,0.042398937000000005,0.0242986636,107,351,150
6256,gobmk.endgame.autohelperendpat17,6,gobmk,endgame,autohelperendpat17,4,25,6.25,11,0.28,0.08,0.0,2.362434,73,0.0,0.0,2,4,28,7.0,13,0.32142857140000003,0.0714285714,0.0,1.0,29,0.0,0.0,3,3,30,10.0,18,0.3333333333,0.0666666667,0.0,1.0,33,0.0,0.0,1,27.6666666667,2.0548046677,7.608752581799999,1.6201851746,0.0,0.0,0.0726842421,0.0055168720999999995,25,30,18
9092,gobmk.owl_attackpat.autohelperowl_attackpat42,6,gobmk,owl_attackpat,autohelperowl_attackpat42,8,104,13.0,26,0.2692307692,0.057692307699999994,0.0930232558,2.075058,236,0.0089285714,0.0,2,10,123,12.3,34,0.3333333333,0.0487804878,0.0816326531,1.0,114,0.0229885057,0.0,3,7,119,17.0,33,0.3361344538,0.050420168099999996,0.0808080808,1.0,120,0.0204081633,0.0,1,115.3333333333,8.178562764299999,13.9652529048,2.0704266871,0.0174233481,0.006111200600000001,0.0522905383,0.0038728844,104,123,34
806,gcc.dwarf2out.dwarf2out_decl,4,gcc,dwarf2out,dwarf2out_decl,31,165,5.3225806451999995,11,0.103030303,0.0363636364,0.061643835599999995,1.501874,309,0.0,0.353553,3,33,145,4.3939393939,9,0.1379310345,0.0413793103,0.0393700787,0.995668,105,0.0,0.0,3,32,164,5.125,12,0.17682926829999998,0.0365853659,0.034965035,1.0,172,0.0,0.0,1,158.0,9.2014491612,4.9333801952,0.3994249053,0.0,0.0,0.038106861400000004,0.0023139205,145,165,12
231,gcc.bb-reorder.reorder_basic_blocks,4,gcc,bb-reorder,reorder_basic_blocks,12,60,5.0,10,0.0833333333,0.0833333333,0.0,1.880141,155,0.0066225166,0.0,2,12,69,5.75,11,0.14492753619999998,0.07246376809999999,0.017241379299999998,1.0,58,0.0,0.0,3,12,76,6.333333333300001,12,0.1973684211,0.0657894737,0.0,1.0,81,0.0,0.0,1,68.3333333333,6.5489609015,5.6719402717,0.5457467418,0.0022026503,0.0031218843,0.07383788200000001,0.0072301887,60,76,12
2373,gcc.tree.build_type_attribute_variant,4,gcc,tree,build_type_attribute_variant,18,112,6.2222222222,23,0.14285714289999998,0.0446428571,0.0,1.574426,200,0.0,0.0,2,19,126,6.6315789474,24,0.21428571429999999,0.039682539700000005,0.0,0.980032,103,0.0,0.0,3,18,142,7.8888888888999995,30,0.2042253521,0.0352112676,0.0,0.980346,144,0.0,0.0,1,126.6666666667,12.256517540599999,6.8833518179999995,0.7091606145999999,0.0,0.0,0.0398384206,0.0038521553000000004,112,142,30
9149,gcc.alias.mark_constant_function,4,gcc,alias,mark_constant_function,13,63,4.8461538461,10,0.0634920635,0.0952380952,0.0,1.540597,181,0.0,0.0,2,13,63,4.8461538461,9,0.07936507940000001,0.0952380952,0.0,1.0,51,0.0,0.0,3,13,86,6.6153846154,14,0.19767441859999998,0.0697674419,0.0,1.0,93,0.0,0.0,1,70.6666666667,10.842303978199999,5.3847530965,0.834023383,0.0,0.0,0.086681198,0.012006981100000001,63,86,14
9597,gcc.dwarf2out.dwarf2out_start_source_file,4,gcc,dwarf2out,dwarf2out_start_source_file,15,140,9.3333333333,36,0.2357142857,0.0857142857,0.1379310345,1.818056,410,0.0,0.0,2,15,153,10.2,35,0.22875816989999997,0.0784313725,0.078125,1.0,136,0.0,0.0,3,15,179,11.933333333299998,48,0.3240223464,0.06703910610000001,0.0699300699,1.0,180,0.0,0.0,1,157.3333333333,16.213848675999998,10.4390417274,1.0809232451000002,0.0,0.0,0.07703413370000001,0.007685389399999999,140,179,48
6603,gobmk.patterns.autohelperpat162,6,gobmk,patterns,autohelperpat162,4,37,9.25,17,0.3243243243,0.0540540541,0.064516129,2.063492,81,0.0,0.0,2,4,44,11.0,21,0.3636363636,0.0454545455,0.058823529400000005,1.0,42,0.0,0.0,3,3,44,14.666666666700001,21,0.3863636364,0.0454545455,0.0571428571,1.0,44,0.0,0.0,1,41.6666666667,3.2998316455000003,11.4440163071,2.2570192295,0.0,0.0,0.0483132245,0.004053847199999999,37,44,21
8240,gobmk.patterns.autohelperpat1120,6,gobmk,patterns,autohelperpat1120,10,69,6.9,10,0.2608695652,0.07246376809999999,0.0161290323,1.754524,189,0.0107526882,0.0,2,13,82,6.3076923077,13,0.3170731707,0.060975609800000004,0.0151515152,1.0,77,0.0,0.0,3,10,87,8.7,13,0.3218390805,0.057471264400000006,0.027397260299999997,1.0,95,0.0,0.0,1,79.3333333333,7.586537784500001,7.242513988200001,1.017292949,0.0035714589000000003,0.0050688658,0.0636176479,0.0064034139,69,87,13
7843,gobmk.readconnect.string_connect,6,gobmk,readconnect,string_connect,1,27,27.0,27,0.40740740740000003,0.037037037,0.1578947368,2.0,47,0.0,0.0,2,3,32,10.6666666667,16,0.34375,0.03125,0.043478260899999996,1.0,25,0.0,0.0,3,3,32,10.6666666667,17,0.40625,0.03125,0.14285714289999998,1.0,29,0.0,0.0,1,30.3333333333,2.357022604,14.620102168599999,7.6996071728999995,0.0,0.0,0.0331754152,0.0027280354,27,32,27


==> data/selected.csv <==
id,app-id,app,module,function,hexagon-blocks,hexagon-ins,hexagon-ins-per-block,hexagon-max-ins-in-block,hexagon-copy-ins-percent,hexagon-call-ins-percent,hexagon-remat-ins-percent,hexagon-weighted-ins-per-bundle,hexagon-temps,hexagon-spilled-temps-percent,hexagon-temp-width-cv,hexagon-regclasses,arm-blocks,arm-ins,arm-ins-per-block,arm-max-ins-in-block,arm-copy-ins-percent,arm-call-ins-percent,arm-remat-ins-percent,arm-weighted-ins-per-bundle,arm-temps,arm-spilled-temps-percent,arm-temp-width-cv,arm-regclasses,mips-blocks,mips-ins,mips-ins-per-block,mips-max-ins-in-block,mips-copy-ins-percent,mips-call-ins-percent,mips-remat-ins-percent,mips-weighted-ins-per-bundle,mips-temps,mips-spilled-temps-percent,mips-temp-width-cv,mips-regclasses,ins-avg,ins-std,ins-per-block-mean,ins-per-block-std,spilled-temps-percent-mean,spilled-temps-percent-std,call-ins-percent-mean,call-ins-percent-std,min-ins,max-ins,max-ins-in-block
gcc.alias.get_frame_alias_set,4,gcc,alias,get_frame_alias_set,5,17,3.4000000000,5,0.0588235294,0.0000000000,0.0000000000,1.3300000000,15,0.0000000000,0.0000000000,2,6,22,3.6666666667,5,0.1363636364,0.0000000000,0.0000000000,1.0000000000,15,0.0000000000,0.0000000000,3,5,20,4.0000000000,6,0.0500000000,0.0000000000,0.0000000000,1.0000000000,17,0.0000000000,0.0000000000,1,19.6666666667,2.0548046677,3.6824859967,0.2454524670,0.0000000000,0.0000000000,0.0000000000,0.0000000000,17,22,6
gcc.expmed.ceil_log2,4,gcc,expmed,ceil_log2,1,10,10.0000000000,10,0.4000000000,0.1000000000,0.0000000000,2.5000000000,34,0.0000000000,0.0000000000,1,1,10,10.0000000000,10,0.4000000000,0.1000000000,0.0000000000,1.0000000000,11,0.0000000000,0.0000000000,1,1,14,14.0000000000,14,0.4285714286,0.0714285714,0.0000000000,1.0000000000,15,0.0000000000,0.0000000000,1,11.3333333333,1.8856180832,11.1981005732,1.8856180832,0.0000000000,0.0000000000,0.0903925224,0.0134687006,10,14,14
gcc.jump.unsigned_condition,4,gcc,jump,unsigned_condition,8,27,3.3750000000,9,0.1851851852,0.0370370370,0.1428571429,1.4117650000,51,0.0000000000,0.0000000000,2,3,18,6.0000000000,9,0.2777777778,0.0555555556,0.0769230769,1.0000000000,16,0.0000000000,0.0000000000,3,3,24,8.0000000000,12,0.2916666667,0.0416666667,0.0588235294,1.0000000000,24,0.0000000000,0.0000000000,1,23.0000000000,3.7416573868,5.5078799895,1.8938863629,0.0000000000,0.0000000000,0.0447235309,0.0078688573,18,27,12
gcc.rtlanal.parms_set,4,gcc,rtlanal,parms_set,5,20,4.0000000000,6,0.1000000000,0.0000000000,0.0000000000,1.2811790000,18,0.0000000000,0.0000000000,2,5,22,4.4000000000,6,0.0909090909,0.0000000000,0.0000000000,1.0000000000,13,0.0000000000,0.0000000000,3,5,25,5.0000000000,8,0.0800000000,0.0000000000,0.0000000000,1.0000000000,22,0.0000000000,0.0000000000,1,22.3333333333,2.0548046677,4.4513617785,0.4109609335,0.0000000000,0.0000000000,0.0000000000,0.0000000000,20,25,8
gcc.xexit.xexit,4,gcc,xexit,xexit,3,12,4.0000000000,5,0.1666666667,0.1666666667,0.0000000000,1.8000000000,60,0.0000000000,0.0000000000,2,3,13,4.3333333333,6,0.1538461538,0.1538461538,0.0000000000,1.0000000000,13,0.0000000000,0.0000000000,3,3,17,5.6666666667,7,0.2941176471,0.1176470588,0.0000000000,1.0000000000,19,0.0000000000,0.0000000000,1,14.0000000000,2.1602468995,4.6228844353,0.7200822998,0.0000000000,0.0000000000,0.1458641321,0.0207569586,12,17,7
gobmk.board.get_last_player,6,gobmk,board,get_last_player,3,10,3.3333333333,5,0.1000000000,0.0000000000,0.0000000000,1.3750000000,10,0.0000000000,0.0000000000,2,4,13,3.2500000000,4,0.1538461538,0.0000000000,0.0000000000,1.0000000000,10,0.0000000000,0.0000000000,3,3,13,4.3333333333,6,0.0769230769,0.0000000000,0.0000000000,1.0000000000,12,0.0000000000,0.0000000000,1,12.0000000000,1.4142135624,3.6139184960,0.4922234763,0.0000000000,0.0000000000,0.0000000000,0.0000000000,10,13,6
gobmk.owl_attackpat.autohelperowl_attackpat68,6,gobmk,owl_attackpat,autohelperowl_attackpat68,1,24,24.0000000000,24,0.3750000000,0.0416666667,0.1111111111,2.8333330000,44,0.0000000000,0.0000000000,1,1,27,27.0000000000,27,0.3703703704,0.0370370370,0.1052631579,1.0000000000,25,0.0000000000,0.0000000000,3,1,30,30.0000000000,30,0.4000000000,0.0333333333,0.0952380952,1.0000000000,28,0.0000000000,0.0000000000,1,27.0000000000,2.4494897428,26.8924445226,2.4494897428,0.0000000000,0.0000000000,0.0373400790,0.0034090621,24,30,30
gobmk.owl_defendpat.autohelperowl_defendpat421,6,gobmk,owl_defendpat,autohelperowl_defendpat421,1,16,16.0000000000,16,0.4375000000,0.0625000000,0.0000000000,1.8000000000,40,0.0000000000,0.0000000000,1,1,20,20.0000000000,20,0.3500000000,0.0500000000,0.0000000000,1.0000000000,21,0.0000000000,0.0000000000,2,1,23,23.0000000000,23,0.3913043478,0.0434782609,0.0000000000,1.0000000000,24,0.0000000000,0.0000000000,1,19.6666666667,2.8674417557,19.4625530937,2.8674417557,0.0000000000,0.0000000000,0.0519632008,0.0078923989,16,23,23
gobmk.owl_vital_apat.autohelperowl_vital_apat34,6,gobmk,owl_vital_apat,autohelperowl_vital_apat34,1,21,21.0000000000,21,0.4285714286,0.0476190476,0.1333333333,2.6000000000,42,0.0000000000,0.0000000000,1,1,23,23.0000000000,23,0.4347826087,0.0434782609,0.1333333333,1.0000000000,22,0.0000000000,0.0000000000,3,1,27,27.0000000000,27,0.4444444444,0.0370370370,0.1111111111,1.0000000000,26,0.0000000000,0.0000000000,1,23.6666666667,2.4944382578,23.5431697586,2.4944382578,0.0000000000,0.0000000000,0.0427023516,0.0043539819,21,27,27
gobmk.patterns.autohelperpat1088,6,gobmk,patterns,autohelperpat1088,1,23,23.0000000000,23,0.3913043478,0.0434782609,0.1176470588,2.5000000000,45,0.0000000000,0.0000000000,1,1,27,27.0000000000,27,0.3703703704,0.0370370370,0.1000000000,1.0000000000,27,0.0000000000,0.0000000000,3,1,29,29.0000000000,29,0.4137931034,0.0344827586,0.1111111111,1.0000000000,29,0.0000000000,0.0000000000,1,26.3333333333,2.4944382578,26.2163684638,2.4944382578,0.0000000000,0.0000000000,0.0383257949,0.0037849522,23,29,29
h264ref.sei.UpdateRandomAccess,8,h264ref,sei,UpdateRandomAccess,1,11,11.0000000000,11,0.0000000000,0.0000000000,0.0000000000,2.2000000000,8,0.0000000000,0.0000000000,2,3,18,6.0000000000,8,0.1111111111,0.0000000000,0.0000000000,1.0000000000,12,0.0000000000,0.0000000000,3,3,16,5.3333333333,8,0.0000000000,0.0000000000,0.0000000000,1.0000000000,12,0.0000000000,0.0000000000,1,15.0000000000,2.9439202888,7.1028390190,2.5288459282,0.0000000000,0.0000000000,0.0000000000,0.0000000000,11,18,11
h264ref.vlc.symbol2uvlc,8,h264ref,vlc,symbol2uvlc,1,14,14.0000000000,14,0.1428571429,0.0000000000,0.0769230769,1.7142860000,13,0.0000000000,0.0000000000,1,1,14,14.0000000000,14,0.1428571429,0.0000000000,0.0833333333,1.0000000000,12,0.0000000000,0.0000000000,2,1,15,15.0000000000,15,0.1333333333,0.0000000000,0.0769230769,1.0000000000,13,0.0000000000,0.0000000000,1,14.3333333333,0.4714045208,14.3261886479,0.4714045208,0.0000000000,0.0000000000,0.0000000000,0.0000000000,14,15,15
hmmer.tophits.AllocFancyAli,9,hmmer,tophits,AllocFancyAli,1,21,21.0000000000,21,0.2380952381,0.0476190476,0.1875000000,1.7500000000,36,0.0000000000,0.0000000000,1,1,22,22.0000000000,22,0.2272727273,0.0454545455,0.1176470588,1.0000000000,14,0.0000000000,0.0000000000,2,1,25,25.0000000000,25,0.2800000000,0.0400000000,0.1111111111,1.0000000000,17,0.0000000000,0.0000000000,1,22.6666666667,1.6996731712,22.6070265394,1.6996731712,0.0000000000,0.0000000000,0.0443529396,0.0032056724,21,25,25
mesa.api.glIndexd,14,mesa,api,glIndexd,1,14,14.0000000000,14,0.3571428571,0.1428571429,0.0000000000,1.8000000000,62,0.0000000000,0.5000000000,2,1,11,11.0000000000,11,0.3636363636,0.0909090909,0.0000000000,1.0000000000,10,0.0000000000,0.3535530000,5,1,14,14.0000000000,14,0.2857142857,0.0714285714,0.0000000000,1.0000000000,14,0.0000000000,0.3779640000,3,13.0000000000,1.4142135624,12.9247665008,1.4142135624,0.0000000000,0.0000000000,0.1013226652,0.0301480266,11,14,14
mesa.api.glVertex2i,14,mesa,api,glVertex2i,1,25,25.0000000000,25,0.4400000000,0.1200000000,0.1000000000,2.4285710000,97,0.0000000000,0.0000000000,1,1,23,23.0000000000,23,0.3913043478,0.0434782609,0.0625000000,1.0000000000,22,0.0000000000,0.0000000000,3,1,23,23.0000000000,23,0.3478260870,0.0434782609,0.0588235294,1.0000000000,22,0.0000000000,0.0000000000,2,23.6666666667,0.9428090416,23.6489605910,0.9428090416,0.0000000000,0.0000000000,0.0683862204,0.0360726938,23,25,25
sphinx3.glist.glist_tail,21,sphinx3,glist,glist_tail,4,12,3.0000000000,5,0.1666666667,0.0000000000,0.0000000000,1.9860630000,12,0.0000000000,0.0000000000,2,5,14,2.8000000000,5,0.2142857143,0.0000000000,0.0000000000,0.9734150000,9,0.0000000000,0.0000000000,3,4,10,2.5000000000,4,0.2000000000,0.0000000000,0.0000000000,0.9721250000,9,0.0000000000,0.0000000000,1,12.0000000000,1.6329931619,2.7610047111,0.2054804668,0.0000000000,0.0000000000,0.0000000000,0.0000000000,10,14,5
sphinx3.profile.ptmr_init,21,sphinx3,profile,ptmr_init,1,10,10.0000000000,10,0.1000000000,0.0000000000,0.0000000000,2.2500000000,2,0.0000000000,0.0000000000,1,1,11,11.0000000000,11,0.0909090909,0.0000000000,0.0000000000,1.0000000000,2,0.0000000000,0.0000000000,2,1,10,10.0000000000,10,0.1000000000,0.0000000000,0.0000000000,1.0000000000,1,1.0000000000,0.0000000000,1,10.3333333333,0.4714045208,10.3237134824,0.4714045208,0.2599210499,0.4714045208,0.0000000000,0.0000000000,10,11,11


==> tables/cyc_reg_gadget_rg0_cg4_8.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{98},1,1,-,186,\textbf{97},1,1,1,200
b2,\textbf{91},3,5,-,177,\textbf{87},6,6,-,200
b3,\textbf{82},13,5,-,177,\textbf{78},13,9,-,200
b4,\textbf{98},1,-,-,200,\textbf{97},3,-,-,200
b5,\textbf{97},2,1,-,200,\textbf{95},3,3,-,200
b6,\textbf{93},4,4,-,200,\textbf{92},3,5,-,200
b7,\textbf{91},4,5,-,200,\textbf{87},6,7,-,200
b8,\textbf{86},7,7,-,200,\textbf{80},2,18,1,200
b9,\textbf{91},5,4,-,200,\textbf{86},7,7,-,200
b10,\textbf{86},6,8,-,187,\textbf{83},3,13,1,200
b11,\textbf{98},2,1,-,200,\textbf{90},3,7,-,200
b12,\textbf{100},-,-,-,200,\textbf{100},-,-,-,200
b13,\textbf{93},4,2,-,155,\textbf{82},11,7,-,200
b14,\textbf{98},1,1,-,80,\textbf{88},8,4,-,200
b15,\textbf{99},1,-,-,200,\textbf{99},1,-,-,200
b16,\textbf{96},3,1,-,200,\textbf{87},12,1,-,200
b17,\textbf{97},2,-,-,157,\textbf{83},16,1,-,196

==> tables/hist_gaps_output0.7hamming.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,-,-,-,-,-,-,-,-,-,-,\textbf{84},3,3,10,26,\textbf{94},4,2,1,200
b2,-,-,\textbf{69},31,9,\textbf{60},12,23,4,200,\textbf{76},11,12,1,200,\textbf{81},9,10,-,200
b3,\textbf{66},15,18,1,200,\textbf{71},14,15,1,200,\textbf{73},13,13,1,200,\textbf{77},14,9,-,200
b4,\textbf{94},6,-,-,200,\textbf{96},4,-,-,200,\textbf{96},4,-,-,200,\textbf{98},2,-,-,200
b5,\textbf{90},1,9,-,200,\textbf{93},2,5,-,200,\textbf{95},2,3,-,200,\textbf{95},3,2,-,200
b6,\textbf{88},5,7,1,200,\textbf{89},5,6,-,200,\textbf{90},4,6,-,200,\textbf{91},4,5,-,200
b7,\textbf{48},1,\textbf{48},3,200,\textbf{74},5,21,1,200,\textbf{83},6,11,-,200,\textbf{89},6,5,-,200
b8,\textbf{46},-,\textbf{51},3,200,\textbf{57},4,36,2,200,\textbf{74},3,21,1,200,\textbf{81},4,14,1,200
b9,42,-,\textbf{56},2,200,\textbf{66},9,24,1,200,\textbf{73},8,18,-,200,\textbf{83},7,9,-,200
b10,\textbf{47},-,\textbf{50},3,200,\textbf{65},2,30,2,200,\textbf{73},4,22,1,200,\textbf{82},5,13,1,200
b11,38,-,\textbf{61},1,4,\textbf{66},3,31,-,200,\textbf{68},9,23,-,200,\textbf{83},7,10,-,200
b12,\textbf{94},-,5,1,10,\textbf{99},1,-,-,200,\textbf{99},-,-,-,200,\textbf{99},1,-,-,200
b13,\textbf{43},9,34,14,4,\textbf{69},20,11,-,194,\textbf{69},21,10,-,200,\textbf{71},19,10,-,200
b14,-,-,\textbf{78},22,24,\textbf{60},23,17,-,200,\textbf{63},22,15,-,200,\textbf{70},19,11,-,200
b15,41,\textbf{53},5,-,8,\textbf{97},2,1,-,200,\textbf{98},1,1,-,200,\textbf{98},1,1,-,200
b16,\textbf{64},28,6,-,44,\textbf{76},21,2,-,200,\textbf{82},17,1,-,200,\textbf{90},9,1,-,200
b17,33,\textbf{66},1,-,200,\textbf{61},39,-,-,200,\textbf{75},25,-,-,200,\textbf{87},13,-,-,200


==> tables/hist_gaps_outputmonolithic_lns0.6cyc_reg_gadget.csv <==
\hline\multirow{2}{*}{ID} & \multicolumn{5}{c|}{\small{$p=0\%$}} & \multicolumn{5}{c|}{\small{$p = 5\%$}} & \multicolumn{5}{c|}{\small{$p = 10\%$}} & \multicolumn{5}{c|}{\small{$p = 20\%$}}\\\cline{2-21}\\
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{93},3,4,-,200,\textbf{89},9,2,-,200,\textbf{92},7,1,-,200,\textbf{98},1,1,-,200
b2,\textbf{93},-,7,-,20,\textbf{90},4,6,-,200,\textbf{90},4,6,-,200,\textbf{90},4,5,-,200
b3,\textbf{80},13,6,1,149,\textbf{90},5,5,-,200,\textbf{89},6,5,-,200,\textbf{93},3,4,-,200
b4,\textbf{98},1,-,-,24,\textbf{97},3,-,-,200,\textbf{97},3,-,-,200,\textbf{98},2,-,-,200
b5,-,-,-,-,-,10,13,\textbf{42},35,29,\textbf{48},28,20,3,178,\textbf{66},18,14,2,200
b6,\textbf{91},5,4,-,110,\textbf{92},4,4,-,200,\textbf{92},4,4,-,200,\textbf{94},3,3,-,200
b7,38,\textbf{48},14,-,82,\textbf{85},14,1,-,200,\textbf{87},12,1,-,200,\textbf{89},10,1,-,200
b8,\textbf{60},30,10,-,40,\textbf{89},10,1,-,200,\textbf{88},11,1,-,200,\textbf{90},9,1,-,200
b9,-,-,-,-,-,\textbf{59},28,13,-,171,\textbf{66},24,10,-,167,\textbf{66},23,11,-,167
b10,\textbf{75},3,3,19,4,\textbf{99},-,1,1,200,\textbf{99},-,1,1,200,\textbf{99},-,-,-,193
b11,\textbf{84},14,2,-,87,\textbf{82},17,2,-,190,\textbf{79},20,2,-,198,\textbf{84},14,1,-,199
b12,\textbf{82},15,3,-,12,\textbf{90},9,1,-,36,\textbf{87},12,1,-,48,\textbf{90},9,1,-,57
b13,\textbf{100},-,-,-,175,\textbf{96},1,2,-,200,\textbf{97},1,2,-,200,\textbf{97},1,1,-,200
b14,\textbf{52},41,7,-,3,\textbf{88},11,1,-,25,\textbf{85},14,1,-,31,\textbf{91},8,1,-,44

==> tables/hist_gaps_outputmonolithic_lns0.6hamming.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{88},-,11,1,200,\textbf{88},1,11,1,200,\textbf{88},1,11,1,200,\textbf{89},2,9,1,200
b2,\textbf{88},4,7,1,200,\textbf{89},4,7,1,200,\textbf{90},3,6,-,200,\textbf{92},3,5,-,200
b3,\textbf{90},4,6,-,200,\textbf{91},3,5,-,200,\textbf{92},3,5,-,200,\textbf{94},2,3,-,200
b4,17,\textbf{50},33,-,200,\textbf{75},21,4,-,200,\textbf{85},12,2,-,200,\textbf{98},1,1,-,200
b5,\textbf{54},28,9,9,4,\textbf{92},7,1,-,200,\textbf{95},4,1,-,200,\textbf{96},3,1,-,200
b6,-,-,-,\textbf{100},32,5,8,\textbf{43},\textbf{44},200,14,14,\textbf{51},21,200,\textbf{43},17,28,12,200
b7,\textbf{57},33,9,-,200,\textbf{81},17,2,-,200,\textbf{87},11,2,-,200,\textbf{89},9,1,-,200
b8,\textbf{73},19,7,-,200,\textbf{86},11,3,-,200,\textbf{88},10,2,-,200,\textbf{90},9,1,-,200
b9,\textbf{51},-,20,28,200,\textbf{98},-,1,1,200,\textbf{98},-,1,1,200,\textbf{98},-,1,1,193
b10,-,-,\textbf{89},11,200,\textbf{52},28,19,1,200,\textbf{57},24,18,1,200,\textbf{65},22,13,-,200
b11,\textbf{43},\textbf{44},13,-,200,\textbf{74},23,3,-,200,\textbf{80},18,2,-,200,\textbf{88},11,1,-,200
b12,\textbf{54},35,10,-,151,\textbf{76},22,3,-,129,\textbf{77},21,2,-,143,\textbf{85},14,1,-,153
b13,\textbf{42},33,25,-,200,\textbf{71},25,4,-,200,\textbf{73},23,3,-,200,\textbf{76},22,2,-,200
b14,\textbf{80},13,7,-,200,\textbf{88},6,5,-,200,\textbf{92},4,3,-,200,\textbf{95},3,2,-,200


==> tables/hist_gaps_outputmonolithic_lns0.7cyc_reg_gadget.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,-,-,-,-,-,-,-,-,-,-,\textbf{97},-,2,1,200,\textbf{96},1,1,1,200
b2,-,-,\textbf{100},-,3,\textbf{86},3,11,1,30,\textbf{91},3,6,-,199,\textbf{92},5,3,-,200
b3,\textbf{63},20,16,-,29,\textbf{80},12,7,-,126,\textbf{78},15,7,-,200,\textbf{87},8,5,-,200
b4,\textbf{94},6,-,-,200,\textbf{96},3,-,-,200,\textbf{98},2,-,-,193,\textbf{98},2,-,-,200
b5,\textbf{92},-,8,-,19,\textbf{93},2,5,-,172,\textbf{95},3,2,-,186,\textbf{97},2,1,-,200
b6,\textbf{90},6,4,-,20,\textbf{91},4,5,-,200,\textbf{93},3,4,-,200,\textbf{93},3,4,-,200
b7,\textbf{49},1,\textbf{49},1,72,\textbf{80},5,14,-,195,\textbf{89},5,6,-,199,\textbf{92},4,3,-,199
b8,38,-,\textbf{61},1,19,\textbf{78},3,19,-,56,\textbf{83},8,8,-,194,\textbf{89},5,6,-,191
b9,44,-,\textbf{55},1,19,\textbf{78},8,14,-,194,\textbf{81},8,10,-,196,\textbf{90},5,5,-,200
b10,42,-,\textbf{57},1,19,\textbf{81},8,11,-,136,\textbf{82},9,9,-,200,\textbf{89},4,7,-,200
b11,\textbf{88},-,12,-,7,\textbf{98},1,1,-,187,\textbf{92},3,4,-,200,\textbf{92},5,3,-,200
b12,\textbf{100},-,-,-,200,\textbf{100},-,-,-,200,\textbf{99},-,-,-,200,\textbf{100},-,-,-,200
b13,\textbf{98},2,-,-,9,\textbf{93},3,3,-,140,\textbf{88},7,5,-,199,\textbf{87},10,3,-,200
b14,-,-,\textbf{97},3,6,\textbf{97},2,2,-,19,\textbf{98},1,1,-,180,\textbf{98},1,1,-,194
b15,\textbf{85},-,15,-,16,\textbf{99},1,-,-,200,\textbf{99},1,-,-,200,\textbf{99},1,-,-,200
b16,\textbf{100},-,-,-,64,\textbf{86},12,2,-,200,\textbf{86},13,1,-,200,\textbf{92},7,1,-,200
b17,\textbf{100},-,-,-,18,\textbf{68},30,2,-,200,\textbf{74},24,1,-,200,\textbf{87},12,1,-,200


==> tables/hist_methods_output0.6hamming10_2.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{86},7,5,1,200,\textbf{88},1,11,1,200,\textbf{83},-,9,8,200
b2,\textbf{84},11,5,-,200,\textbf{90},3,6,-,200,\textbf{80},5,14,2,200
b3,\textbf{74},18,8,-,200,\textbf{92},3,5,-,200,\textbf{91},3,5,1,200
b4,\textbf{34},13,19,\textbf{33},200,\textbf{85},12,2,-,200,\textbf{50},23,25,2,200
b5,\textbf{92},7,1,-,200,\textbf{95},4,1,-,200,\textbf{49},39,8,3,200
b6,2,5,\textbf{48},\textbf{45},200,14,14,\textbf{51},21,200,-,13,\textbf{45},\textbf{42},200
b7,-,26,\textbf{72},2,200,\textbf{87},11,2,-,200,5,14,\textbf{54},27,200
b8,-,36,\textbf{63},1,200,\textbf{88},10,2,-,200,7,14,\textbf{51},28,187
b9,\textbf{68},2,11,19,3,\textbf{98},-,1,1,200,22,1,6,\textbf{71},200
b10,-,10,\textbf{83},8,200,\textbf{57},24,18,1,200,3,11,\textbf{49},36,200
b11,-,-,\textbf{99},1,200,\textbf{80},18,2,-,200,1,8,\textbf{59},32,187
b12,-,-,\textbf{98},2,200,\textbf{77},21,2,-,200,-,3,\textbf{61},36,179
b13,-,\textbf{72},28,-,200,\textbf{73},23,3,-,200,4,5,41,\textbf{51},200
b14,26,9,\textbf{35},\textbf{30},200,\textbf{92},4,3,-,200,31,11,19,\textbf{39},149


==> tables/hist_methods_output0.6hamming10_large.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{98},-,2,-,7,\textbf{99},1,-,-,118,\textbf{43},2,7,\textbf{47},188
b2,-,-,-,-,-,\textbf{98},2,-,-,71,-,1,33,\textbf{66},200
b3,-,-,-,-,-,-,-,-,-,-,-,-,2,\textbf{98},187
b4,30,13,\textbf{47},10,200,\textbf{87},6,6,1,42,15,10,35,\textbf{40},173
b5,18,27,\textbf{52},3,200,-,-,-,-,-,1,-,40,\textbf{60},200
b6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-

==> tables/hist_methods_output0.7cyc_reg_gadget10.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{90},-,9,2,200,\textbf{91},4,4,-,87,\textbf{89},3,6,1,200
b2,\textbf{87},7,5,1,200,\textbf{93},4,4,-,77,\textbf{89},6,5,-,200
b3,\textbf{89},4,6,-,200,\textbf{93},3,4,-,159,\textbf{93},3,3,-,108
b4,1,\textbf{78},4,17,200,\textbf{76},20,1,2,180,\textbf{45},23,28,3,200
b5,-,\textbf{93},6,-,200,18,\textbf{75},1,6,200,-,\textbf{52},38,11,200
b6,\textbf{92},1,-,7,18,\textbf{85},-,-,15,2,-,7,36,\textbf{56},200
b7,-,-,-,-,-,-,-,-,-,-,6,33,\textbf{44},17,183
b8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
b9,-,-,-,-,-,-,-,-,-,-,\textbf{54},3,10,33,170
b10,-,-,-,-,-,-,-,-,-,-,1,3,21,\textbf{76},200
b11,-,-,-,-,-,-,-,-,-,-,-,3,22,\textbf{75},180
b12,-,-,-,-,-,-,-,-,-,-,5,18,35,\textbf{42},175
b13,-,-,-,-,-,-,-,-,-,-,-,11,38,\textbf{50},177
b14,-,-,-,-,-,-,-,-,-,-,\textbf{49},5,16,30,146


==> tables/hist_methods_output0.7hamming10.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{85},8,6,1,200,\textbf{88},1,10,1,200,\textbf{90},3,6,1,200
b2,\textbf{82},14,3,-,200,\textbf{91},3,6,-,200,\textbf{89},6,5,-,200
b3,\textbf{73},21,5,-,200,\textbf{92},3,5,-,200,\textbf{93},3,4,-,120
b4,\textbf{35},13,19,\textbf{32},200,\textbf{83},13,3,2,200,\textbf{37},19,\textbf{38},6,200
b5,\textbf{47},\textbf{47},6,-,200,21,\textbf{73},5,1,200,-,\textbf{55},42,3,200
b6,3,5,\textbf{48},\textbf{44},200,17,31,\textbf{46},6,200,-,11,\textbf{43},\textbf{46},200
b7,-,26,\textbf{72},2,200,\textbf{89},10,1,-,200,3,28,\textbf{54},15,183
b8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
b9,\textbf{67},1,12,20,3,\textbf{94},1,2,3,12,19,2,14,\textbf{64},200
b10,-,10,\textbf{82},8,200,\textbf{63},24,12,-,200,6,13,\textbf{50},31,200
b11,-,-,\textbf{99},1,200,\textbf{71},24,5,-,14,3,21,\textbf{68},8,200
b12,-,-,\textbf{98},2,200,\textbf{83},15,2,-,11,4,20,\textbf{65},11,185
b13,-,\textbf{72},28,-,200,\textbf{81},16,2,-,63,6,5,\textbf{51},38,191
b14,26,9,\textbf{35},\textbf{30},200,\textbf{95},1,3,-,84,30,10,22,\textbf{39},183


==> tables/hist_metrics_output0.510.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{87},1,11,1,200,\textbf{84},1,12,3,42,\textbf{95},3,2,-,57,\textbf{92},4,3,-,62,\textbf{90},3,6,-,200
b2,\textbf{88},5,7,1,200,\textbf{77},10,10,2,45,\textbf{95},4,2,-,91,\textbf{89},7,4,-,75,\textbf{87},7,5,-,200
b3,\textbf{92},3,5,-,200,\textbf{81},4,12,3,20,\textbf{95},4,2,-,78,\textbf{93},4,3,-,92,\textbf{92},4,4,-,200
b4,\textbf{77},13,9,2,200,\textbf{56},20,20,4,34,\textbf{98},1,1,-,200,\textbf{86},13,1,-,200,\textbf{89},9,2,-,200
b5,\textbf{91},8,1,-,200,\textbf{65},28,5,2,27,\textbf{99},1,-,-,200,\textbf{95},5,-,-,200,\textbf{97},3,-,-,200
b6,13,11,\textbf{39},\textbf{37},200,18,9,30,\textbf{44},28,\textbf{69},8,21,3,12,\textbf{69},8,20,3,12,\textbf{35},\textbf{36},25,4,146
b7,\textbf{82},15,3,-,200,\textbf{46},26,22,6,11,\textbf{71},24,5,-,125,\textbf{76},20,4,-,159,\textbf{85},14,2,-,200
b8,\textbf{86},12,2,-,200,\textbf{46},21,24,9,8,\textbf{79},18,3,-,176,\textbf{84},14,2,-,181,\textbf{88},11,1,-,200
b9,\textbf{97},-,1,1,200,-,-,-,-,-,\textbf{99},-,1,1,200,\textbf{98},-,1,1,200,\textbf{98},-,1,1,200
b10,\textbf{55},22,22,1,200,\textbf{40},6,35,18,5,\textbf{68},15,16,1,53,\textbf{73},13,13,1,57,\textbf{66},23,10,-,149
b11,\textbf{78},19,3,-,200,-,-,-,-,-,\textbf{95},5,-,-,78,\textbf{93},6,-,-,81,\textbf{89},10,1,-,77
b12,\textbf{77},20,2,-,200,-,-,-,-,-,\textbf{95},5,-,-,58,\textbf{92},8,-,-,49,\textbf{89},10,1,-,63
b13,\textbf{66},28,7,-,200,-,-,-,-,-,\textbf{84},13,3,-,42,\textbf{84},14,3,-,38,\textbf{74},23,3,-,181
b14,\textbf{90},3,6,-,200,-,-,-,-,-,\textbf{99},-,-,-,193,\textbf{98},2,-,-,191,\textbf{95},2,3,-,200


==> tables/hist_metrics_output0.710.csv <==
,\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num},\tiny{$=$0},\tiny{$\le$10},\tiny{$\le$40},\tiny{$\le$100},\tiny{num}
b1,\textbf{85},-,6,10,26,\textbf{85},-,5,10,25,\textbf{98},-,2,-,112,\textbf{97},-,2,1,200
b2,\textbf{73},12,13,1,200,\textbf{72},11,15,2,59,\textbf{94},2,4,-,17,\textbf{91},3,6,-,199
b3,\textbf{77},11,11,1,200,\textbf{75},9,14,2,54,\textbf{89},7,4,-,10,\textbf{78},15,7,-,200
b4,\textbf{97},3,-,-,200,\textbf{97},3,-,-,70,\textbf{99},1,-,-,200,\textbf{98},2,-,-,200
b5,\textbf{95},2,3,-,200,\textbf{91},3,6,1,35,\textbf{98},2,1,-,46,\textbf{96},3,2,-,200
b6,\textbf{91},3,6,-,200,\textbf{87},5,8,1,34,\textbf{97},3,-,-,20,\textbf{93},3,4,-,200
b7,\textbf{86},5,8,-,200,\textbf{78},6,15,2,35,\textbf{90},3,7,-,15,\textbf{89},5,6,-,199
b8,\textbf{65},6,27,2,200,\textbf{53},8,36,3,27,\textbf{91},2,6,-,8,\textbf{83},8,8,-,197
b9,\textbf{67},12,21,-,200,\textbf{53},9,35,3,23,\textbf{96},2,2,-,20,\textbf{81},8,11,-,200
b10,\textbf{68},5,26,1,200,\textbf{54},3,39,4,24,\textbf{97},1,2,-,13,\textbf{82},9,9,-,200
b11,\textbf{79},7,14,-,200,\textbf{65},10,25,-,52,\textbf{99},1,-,-,149,\textbf{92},3,4,-,200
b12,\textbf{100},-,-,-,200,\textbf{99},-,1,-,43,\textbf{100},-,-,-,200,\textbf{99},-,-,-,200
b13,\textbf{72},16,11,-,200,\textbf{70},17,12,1,86,\textbf{94},4,2,-,39,\textbf{88},7,5,-,199
b14,\textbf{83},11,7,-,200,\textbf{77},11,11,1,27,\textbf{99},1,-,-,45,\textbf{98},1,1,-,180
b15,\textbf{99},1,-,-,200,\textbf{97},2,1,-,55,\textbf{99},1,-,-,198,\textbf{99},1,-,-,200
b16,\textbf{82},16,2,-,200,\textbf{60},33,7,-,29,\textbf{99},1,-,-,182,\textbf{86},13,1,-,200
b17,\textbf{76},24,-,-,200,\textbf{50},\textbf{48},2,-,31,\textbf{98},2,-,-,46,\textbf{74},24,1,-,200

